Primary and Secondary Social Media Source Identification

Social networks like Facebook and WhatsApp have enabled users to share images with other users around the world. Along with this has come the rapid spread of misinformation. One step towards verifying the authenticity of an image is understanding its origin, including it distribution history through social media. In this paper, we present a method for tracing the posting history of an image across different social networks. To do this, we propose a two-stage deep-learning-based approach, which takes advantage of cascaded fingerprints in images left by social networks during uploading. Our proposed system is not reliant upon metadata or similar easily falsifiable information. Through a series of experiments, we show that we are able to outperform existing social media source identification algorithms. and identify chains of social networks up to length two with over over 84% accuracy.

==> images/newNet.tikz <==
\begin{tikzpicture}
	\node[draw,rotate=-90, anchor=south west,text width=3cm,
align=center] (cc) at (0,3cm) {Constrined Conv};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] at (.5,3cm) {Convolution 7x7};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] at (1,3cm) {Batch Norm};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] at (1.5,3cm) {Activation};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] (p1) at (2,3cm) {Pool};

	\node[draw,rotate=-90, anchor=south west,text width=3cm,
align=center, fill=green!20] (c2) at (3,3cm) {Convolution 3x3};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] at (3.5,3cm) {Convolution 3x3};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] at (4,3cm) {Batch Norm};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] at (4.5,3cm) {Activation};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] (p2) at (5,3cm) {Pool};

	\node[draw,rotate=-90, anchor=south west,text width=3cm,
align=center] (c3) at (6,3cm) {Convolution 3x3};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] at (6.5,3cm) {Convolution 3x3};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] at (7,3cm) {Batch Norm};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] at (7.5,3cm) {Activation};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] (p3) at (8,3cm) {Pool};

	\node[draw,rotate=-90, anchor=south west,text width=3cm,
align=center] (c4) at (9,3cm) {Convolution 1x1};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] at (9.5,3cm) {Convolution 1x1};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] at (10,3cm) {Batch Norm};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] at (10.5,3cm) {Activation};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] (p4) at (11,3cm) {Pool};

	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] (fc5) at (12,3cm) {Fully Connected};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] (a5) at (12.5,3cm) {Activation};

	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] (fc6) at (13.5,3cm) {Fully Connected};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] (a6) at (14,3cm) {Activation};

	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] (fc7) at (15,3cm) {Output};

\draw [->] (p1) -- (c2);
\draw [->] (p2) -- (c3);
\draw [->] (p3) -- (c4);
\draw [->] (p4) -- (fc5);
\draw [->] (a5) -- (fc6);
\draw [->] (a6) -- (fc7);
\end{tikzpicture}




==> images/oldNet.tikz <==
\begin{tikzpicture}
	\node[draw,rotate=-90, anchor=south west,text width=3cm,
align=center] (cc) at (0,3cm) {Constrined Conv};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] at (.5,3cm) {Convolution 7x7};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] at (1,3cm) {Batch Norm};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] at (1.5,3cm) {Activation};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] (p1) at (2,3cm) {Pool};



	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] (c2) at (3.5,3cm) {Convolution 5x5};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] at (4,3cm) {Batch Norm};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] at (4.5,3cm) {Activation};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] (p2) at (5,3cm) {Pool};



	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] (c3) at (6.5,3cm) {Convolution 5x5};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] at (7,3cm) {Batch Norm};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] at (7.5,3cm) {Activation};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] (p3) at (8,3cm) {Pool};



	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] (c4) at (9.5,3cm) {Convolution 1x1};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] at (10,3cm) {Batch Norm};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] at (10.5,3cm) {Activation};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] (p4) at (11,3cm) {Pool};

	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] (fc5) at (12,3cm) {Fully Connected};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] (a5) at (12.5,3cm) {Activation};

	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] (fc6) at (13.5,3cm) {Fully Connected};
	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] (a6) at (14,3cm) {Activation};

	\node[draw, rotate=-90, anchor=south west,text width=3cm,
align=center] (fc7) at (15,3cm) {Output};

\draw [->] (p1) -- (c2);
\draw [->] (p2) -- (c3);
\draw [->] (p3) -- (c4);
\draw [->] (p4) -- (fc5);
\draw [->] (a5) -- (fc6);
\draw [->] (a6) -- (fc7);
\end{tikzpicture}




==> images/primaryID.tikz <==
\begin{tikzpicture}

\node[maninblack, mirrored, minimum size=1cm, anchor=south west] at (5,0)
{Forensic Investigator};
%\node[draw,rectangle] at (2,2) {Facebook(HQ)};
\node[draw,rectangle] at (3.5,.5) {Anonymous};
%\draw (-.5,-1.5) -- (-.5,3) -- (3,3);
\draw (-1,-2) rectangle (3,2.5);
%\node[draw,rectangle] at (2,0) {WhatsApp};
\node[businessman,monitor,minimum size=.7cm] (src) at (0,2) {Facebook(HQ)};
\node[businessman,monitor,minimum size=.7cm] (src) at (1.5,1) {WhatsApp};
\node[businessman,monitor,minimum size=.7cm] (src) at (0,0)
{Facebook(LQ)};
\node[businessman,monitor,minimum size=.7cm] (src) at (1.5,-1) {Google
Photos};


\end{tikzpicture}

